An adaptive multimesh rational approximation scheme for the spectral fractional Laplacian

We propose a novel multimesh rational approximation scheme for the numerical solution of the (homogeneous) Dirichlet problem for the spectral fractional Laplacian. The scheme combines a rational approximation of the function $\lambda \mapsto \lambda^{-s}$ with a family of finite element discretizations of parameter-dependent, non-fractional partial differential equations (PDEs). The key idea that underpins the proposed scheme is that each parametric PDE is numerically solved on an individually tailored finite element mesh. This is in contrast to existing single-mesh approaches that employ the same finite element mesh across all parametric PDEs. We develop an a posteriori error estimation strategy for the proposed rational approximation scheme and design an adaptive multimesh refinement algorithm. Numerical experiments demonstrate that our adaptive multimesh approach achieves faster convergence rates than uniform mesh refinement and yields significant reductions in computational costs -- both in terms of the overall number of degrees of freedom and the actual runtime -- when compared to the corresponding adaptive algorithm in a single-mesh setting.

==> tp2_multimesh_s03.dat <==
iter	 intdofs	 totdofs	 cost_iter	 cumul_cost	 comperror2_union	 comperror3	 reference_error	 eff_index2_union	 eff_index3
1	 225	 289	 50864	 50864	 0.051941437	 0.057842884	 0.060962860	 0.852017723	 0.948821684
2	 285	 349	 51368	 102232	 0.041309064	 0.049439738	 0.049558142	 0.833547471	 0.997610795
3	 345	 409	 51945	 154177	 0.030788810	 0.040161155	 0.039956739	 0.770553607	 1.005115911
4	 345	 465	 52793	 206970	 0.029953563	 0.035023498	 0.033863179	 0.884546685	 1.034264906
5	 507	 635	 54528	 261498	 0.023251573	 0.031138038	 0.027703695	 0.839295028	 1.123966968
6	 637	 765	 56364	 317862	 0.017428978	 0.026090727	 0.022326321	 0.780647102	 1.168608435
7	 701	 829	 58568	 376430	 0.015190643	 0.022005208	 0.018334860	 0.828511563	 1.200184160
8	 829	 1085	 61760	 438190	 0.014894820	 0.020032796	 0.016453099	 0.905289631	 1.217569819
9	 1217	 1473	 66116	 504306	 0.011455646	 0.017151469	 0.013272597	 0.863105109	 1.292246615
10	 1553	 1809	 70816	 575122	 0.008583251	 0.014269899	 0.010747509	 0.798627048	 1.327740128
11	 1781	 2037	 76254	 651376	 0.007460003	 0.012026970	 0.008973304	 0.831355132	 1.340305569
12	 2045	 2557	 84228	 735604	 0.007294812	 0.010872292	 0.008063233	 0.904700616	 1.348378704
13	 2877	 3389	 93893	 829497	 0.005719724	 0.009376383	 0.006556618	 0.872358926	 1.430064018
14	 3665	 4177	 104541	 934038	 0.004311043	 0.007749591	 0.005312710	 0.811458328	 1.458688756
15	 4053	 4565	 117182	 1051220	 0.003732872	 0.006491678	 0.004389416	 0.850425739	 1.478938777
16	 4893	 5917	 133966	 1185186	 0.003548935	 0.005781390	 0.003900889	 0.909775938	 1.482069628
17	 6773	 7797	 156429	 1341615	 0.002768076	 0.004949552	 0.003193633	 0.866748388	 1.549818600
18	 8525	 9549	 180588	 1522203	 0.002096801	 0.004050889	 0.002585617	 0.810948171	 1.566701207
19	 9485	 10509	 208803	 1731006	 0.001843059	 0.003410918	 0.002148520	 0.857827206	 1.587566503


==> tp2_multimesh_s05.dat <==
iter	 intdofs	 totdofs	 cost_iter	 cumul_cost	 comperror2_union	 comperror3	 reference_error	 eff_index2_union	 eff_index3
1	 225	 289	 43061	 43061	 0.017537104	 0.020615166	 0.017791425	 0.985705405	 1.158713595
2	 281	 345	 43513	 86574	 0.013310275	 0.017949194	 0.014720847	 0.904178610	 1.219304433
3	 353	 417	 44183	 130757	 0.009119457	 0.014288230	 0.010906521	 0.836147232	 1.310063099
4	 405	 469	 45112	 175869	 0.007844558	 0.011763548	 0.008698571	 0.901821391	 1.352354082
5	 641	 769	 47277	 223146	 0.006205694	 0.010385667	 0.007186902	 0.863472795	 1.445082677
6	 881	 1009	 49422	 272568	 0.004441475	 0.008733895	 0.005881593	 0.755148312	 1.484954013
7	 957	 1085	 52013	 324581	 0.003855722	 0.007119501	 0.004572837	 0.843179277	 1.556911087
8	 1157	 1285	 55313	 379894	 0.003270531	 0.005885097	 0.003739755	 0.874530836	 1.573658296
9	 1677	 1933	 60532	 440426	 0.002665420	 0.005005440	 0.003130534	 0.851426646	 1.598909540
10	 1888	 2144	 66497	 506923	 0.002394081	 0.004343932	 0.002661239	 0.899611350	 1.632296931
11	 2429	 2685	 73405	 580328	 0.001758718	 0.003513922	 0.002082839	 0.844385163	 1.687082598
12	 3009	 3265	 81858	 662186	 0.001412533	 0.002873654	 0.001640463	 0.861057350	 1.751733615
13	 3557	 3821	 91921	 754107	 0.001221511	 0.002409820	 0.001408587	 0.867188915	 1.710806745
14	 4789	 5301	 107103	 861210	 0.000990160	 0.002066534	 0.001155256	 0.857091924	 1.788810901
15	 6137	 6649	 124217	 985427	 0.000754934	 0.001687995	 0.000933446	 0.808759795	 1.808346749
16	 7105	 7617	 144053	 1129480	 0.000644064	 0.001382849	 0.000738152	 0.872535237	 1.873392185
17	 8737	 9249	 167905	 1297385	 0.000528100	 0.001142222	 0.000611352	 0.863823383	 1.868355443
18	 11037	 12061	 198593	 1495978	 0.000444142	 0.000958716	 0.000526888	 0.842953417	 1.819583825
19	 13365	 14389	 239463	 1735441	 0.000376273	 0.000819353	 0.000446042	 0.843581723	 1.836939635


==> tp2_multimesh_s07.dat <==
iter	 intdofs	 totdofs	 cost_iter	 cumul_cost	 comperror2_union	 comperror3	 reference_error	 eff_index2_union	 eff_index3
1	 225	 289	 50864	 50864	 0.007526910	 0.008695745	 0.006962345	 1.081088314	 1.248967932
2	 305	 369	 51584	 102448	 0.005486188	 0.007449252	 0.005446231	 1.007336496	 1.367781028
3	 436	 500	 52803	 155251	 0.003777806	 0.006023485	 0.004098564	 0.921738833	 1.469657252
4	 541	 605	 54251	 209502	 0.003017296	 0.005048636	 0.003450117	 0.874548979	 1.463323136
5	 645	 717	 56328	 265830	 0.002531763	 0.004196624	 0.002803135	 0.903189818	 1.497118350
6	 933	 1061	 60066	 325896	 0.002009723	 0.003558967	 0.002297616	 0.874699437	 1.548982550
7	 1261	 1389	 64199	 390095	 0.001450730	 0.002980023	 0.001914665	 0.757693852	 1.556420586
8	 1417	 1545	 68849	 458944	 0.001271401	 0.002475278	 0.001563500	 0.813176014	 1.583164965
9	 1781	 1909	 74708	 533652	 0.001047280	 0.002061303	 0.001268492	 0.825610648	 1.625002967
10	 2225	 2361	 81932	 615584	 0.000844144	 0.001704825	 0.001055774	 0.799549879	 1.614762266
11	 2817	 3073	 92080	 707664	 0.000685200	 0.001417449	 0.000859515	 0.797193596	 1.649126333
12	 3357	 3613	 105232	 812896	 0.000592127	 0.001186432	 0.000710755	 0.833095223	 1.669255922
13	 4457	 4713	 120384	 933280	 0.000444469	 0.000968874	 0.000577402	 0.769774076	 1.677988322
14	 5189	 5445	 137701	 1070981	 0.000371930	 0.000803709	 0.000475509	 0.782172876	 1.690209034
15	 6177	 6441	 159068	 1230049	 0.000312955	 0.000663513	 0.000390723	 0.800962274	 1.698166237
16	 8485	 8997	 187392	 1417441	 0.000243486	 0.000549819	 0.000318000	 0.765677930	 1.728989906
17	 10241	 10753	 222070	 1639511	 0.000198762	 0.000458329	 0.000287007	 0.692532758	 1.596927850
18	 12413	 12925	 264669	 1904180	 0.000160053	 0.000374203	 0.000261654	 0.611696154	 1.430144292
19	 14425	 14937	 315282	 2219462	 0.000139687	 0.000308253	 0.000242176	 0.576801743	 1.272848635
20	 18865	 19385	 378342	 2597804	 0.000108391	 0.000253897	 0.000181558	 0.597007138	 1.398436014
21	 22029	 22549	 450460	 3048264	 0.000090702	 0.000209740	 0.000147056	 0.616783156	 1.426256577
22	 27529	 28553	 547452	 3595716	 0.000075011	 0.000173532	 0.000109721	 0.683652178	 1.581569186
23	 34781	 35805	 664705	 4260421	 0.000060710	 0.000144026	 0.000066293	 0.915772995	 2.172554356


==> tp4_multimesh_s01.dat <==
iter	 intdofs	 totdofs	 cost_iter	 cumul_cost	 comperror2_union	 comperror3
1	 225	 289	 117912	 117912	 0.100069901	 0.104942798
2	 319	 383	 119327	 237239	 0.089932366	 0.093027928
3	 435	 555	 121621	 358860	 0.083302672	 0.085553277
4	 641	 769	 124904	 483764	 0.072646383	 0.076449185
5	 831	 959	 129772	 613536	 0.063053595	 0.068489172
6	 1033	 1277	 136024	 749560	 0.055204890	 0.061858629
7	 1393	 1649	 143910	 893470	 0.048928656	 0.055126157
8	 1649	 1909	 154586	 1048056	 0.042232133	 0.049199063
9	 1871	 2367	 167483	 1215539	 0.037858308	 0.044073627
10	 2487	 2999	 183949	 1399488	 0.032507777	 0.039090902
11	 3293	 3805	 205118	 1604606	 0.027878545	 0.034474237
12	 3875	 4391	 230280	 1834886	 0.024589411	 0.030517823
13	 5077	 6093	 263392	 2098278	 0.021585879	 0.027054582
14	 6749	 7777	 304711	 2402989	 0.018821920	 0.024004229
15	 8029	 9057	 356201	 2759190	 0.016364158	 0.021141778
16	 10373	 12413	 417817	 3177007	 0.014324973	 0.018703480
17	 11723	 13771	 493835	 3670842	 0.012709071	 0.016586203
18	 15605	 17653	 589673	 4260515	 0.010890838	 0.014580103
19	 18473	 20525	 703422	 4963937	 0.009524903	 0.012798185
20	 23655	 27743	 848742	 5812679	 0.008322251	 0.011282336
21	 30717	 34817	 1024132	 6836811	 0.007246165	 0.009929285
22	 36503	 40603	 1238386	 8075197	 0.006290174	 0.008711462
23	 46441	 54625	 1509447	 9584644	 0.005463038	 0.007643477
24	 60395	 68587	 1835348	 11419992	 0.004814322	 0.006729579
25	 69665	 77857	 2234007	 13653999	 0.004133015	 0.005863936
26	 81679	 89879	 2718846	 16372845	 0.003599256	 0.005127026
27	 103741	 120117	 3331057	 19703902	 0.003153188	 0.004516462
28	 134513	 150901	 4076322	 23780224	 0.002727292	 0.003945088
29	 161445	 177833	 4984310	 28764534	 0.002365217	 0.003446374
30	 202255	 235015	 6120565	 34885099	 0.002054232	 0.003019794
31	 259231	 291999	 7475929	 42361028	 0.001808722	 0.002651260
32	 303091	 335859	 9156860	 51517888	 0.001555108	 0.002305440
33	 355801	 388581	 11230661	 62748549	 0.001353058	 0.002009360
34	 445899	 511427	 13712158	 76460707	 0.001189282	 0.001762423
35	 577515	 643055	 16796371	 93257078	 0.001025811	 0.001541694
36	 687243	 752783	 20503648	 113760726	 0.000890642	 0.001346747


==> tp4_multimesh_s03.dat <==
iter	 intdofs	 totdofs	 cost_iter	 cumul_cost	 comperror2_union	 comperror3
1	 225	 289	 50864	 50864	 0.022450527	 0.025314621
2	 311	 375	 51559	 102423	 0.017360143	 0.021582537
3	 421	 489	 52628	 155051	 0.013901464	 0.018400843
4	 513	 589	 54159	 209210	 0.012025104	 0.015844971
5	 737	 865	 56688	 265898	 0.010281687	 0.014494487
6	 893	 1021	 59682	 325580	 0.009094824	 0.012583213
7	 1157	 1285	 63386	 388966	 0.007032502	 0.010529936
8	 1443	 1691	 68076	 457042	 0.006311624	 0.009071900
9	 1901	 2157	 74940	 531982	 0.005174599	 0.007976906
10	 2509	 2765	 82791	 614773	 0.004053295	 0.006816300
11	 2895	 3155	 91858	 706631	 0.003446998	 0.005711097
12	 3553	 4057	 103668	 810299	 0.003109374	 0.004898310
13	 4719	 5231	 120294	 930593	 0.002482122	 0.004207211
14	 6027	 6539	 139092	 1069685	 0.001968355	 0.003548585
15	 6941	 7457	 160510	 1230195	 0.001690990	 0.002973603
16	 8675	 9691	 188844	 1419039	 0.001504317	 0.002553533
17	 11345	 12373	 227610	 1646649	 0.001197852	 0.002170759
18	 14519	 15547	 271810	 1918459	 0.000948508	 0.001817260
19	 16767	 17795	 323636	 2242095	 0.000814160	 0.001526527
20	 20923	 22963	 389492	 2631587	 0.000721141	 0.001305151
21	 26833	 28881	 474946	 3106533	 0.000576943	 0.001102206
22	 33803	 35851	 573102	 3679635	 0.000452492	 0.000916385
23	 39439	 41491	 686446	 4366081	 0.000387074	 0.000767802
24	 49191	 53279	 835423	 5201504	 0.000340646	 0.000655455
25	 63541	 67641	 1028916	 6230420	 0.000271184	 0.000552368
26	 77879	 81979	 1244868	 7475288	 0.000214778	 0.000457646
27	 91855	 95955	 1505058	 8980346	 0.000183332	 0.000382646
28	 113473	 121657	 1842670	 10823016	 0.000161985	 0.000326550
29	 145019	 153211	 2256698	 13079714	 0.000128152	 0.000274004
30	 177447	 185639	 2740794	 15820508	 0.000101720	 0.000226975
31	 213157	 221353	 3324682	 19145190	 0.000086289	 0.000189131


==> tp4_multimesh_s05.dat <==
iter	 intdofs	 totdofs	 cost_iter	 cumul_cost	 comperror2_union	 comperror3
1	 225	 289	 43061	 43061	 0.005926753	 0.006836864
2	 313	 377	 43717	 86778	 0.004230278	 0.005749079
3	 445	 509	 44849	 131627	 0.003171645	 0.004771158
4	 567	 635	 46375	 178002	 0.002550327	 0.003975592
5	 737	 821	 48522	 226524	 0.002201521	 0.003385236
6	 999	 1127	 52020	 278544	 0.001831617	 0.002960230
7	 1351	 1479	 55935	 334479	 0.001371826	 0.002454677
8	 1617	 1745	 60468	 394947	 0.001132122	 0.002052813
9	 1929	 2069	 66081	 461028	 0.000961738	 0.001707965
10	 2677	 2933	 74743	 535771	 0.000780639	 0.001461829
11	 3485	 3741	 84406	 620177	 0.000599103	 0.001224872
12	 3943	 4203	 95802	 715979	 0.000515535	 0.001006016
13	 4945	 5205	 110211	 826190	 0.000421347	 0.000831108
14	 6285	 6773	 128577	 954767	 0.000357696	 0.000693735
15	 7845	 8357	 152195	 1106962	 0.000289694	 0.000589688
16	 9663	 10175	 179568	 1286530	 0.000227326	 0.000484499
17	 11525	 12037	 212789	 1499319	 0.000191218	 0.000398655
18	 14463	 14987	 253354	 1752673	 0.000156517	 0.000329648
19	 18549	 19573	 307691	 2060364	 0.000128051	 0.000275244
20	 23415	 24443	 373541	 2433905	 0.000101648	 0.000231441
21	 28605	 29633	 449322	 2883227	 0.000082928	 0.000189623
22	 34491	 35519	 541352	 3424579	 0.000068097	 0.000155928
23	 40777	 41813	 654637	 4079216	 0.000058395	 0.000129031
24	 52833	 54881	 805653	 4884869	 0.000046889	 0.000107999
25	 65677	 67725	 978991	 5863860	 0.000037340	 0.000088401
26	 76895	 78943	 1184809	 7048669	 0.000031512	 0.000072637
27	 96125	 98177	 1442391	 8491060	 0.000025768	 0.000060065
28	 122307	 126403	 1761840	 10252900	 0.000020761	 0.000049853
29	 145819	 149915	 2154804	 12407704	 0.000017431	 0.000041707


==> tp4_multimesh_s07.dat <==
iter	 intdofs	 totdofs	 cost_iter	 cumul_cost	 comperror2_union	 comperror3
1	 225	 289	 50864	 50864	 0.001854237	 0.002060896
2	 337	 401	 51711	 102575	 0.001249088	 0.001721637
3	 523	 587	 53158	 155733	 0.000862808	 0.001451151
4	 605	 673	 54926	 210659	 0.000733565	 0.001202482
5	 765	 841	 57546	 268205	 0.000610005	 0.000996210
6	 1137	 1265	 61381	 329586	 0.000453247	 0.000836578
7	 1315	 1443	 66249	 395835	 0.000390724	 0.000702612
8	 1751	 1879	 72336	 468171	 0.000298165	 0.000583907
9	 2121	 2249	 79369	 547540	 0.000246445	 0.000486686
10	 2519	 2659	 87825	 635365	 0.000205691	 0.000403031
11	 3169	 3345	 99696	 735061	 0.000171343	 0.000332065
12	 4251	 4507	 115824	 850885	 0.000136321	 0.000277372
13	 5375	 5631	 133938	 984823	 0.000102735	 0.000229287
14	 6197	 6457	 155018	 1139841	 0.000087855	 0.000189047
15	 7699	 7959	 181366	 1321207	 0.000071721	 0.000155833
16	 9713	 9989	 213374	 1534581	 0.000057955	 0.000128667
17	 11569	 12081	 255792	 1790373	 0.000049480	 0.000106109
18	 14671	 15183	 308578	 2098951	 0.000039973	 0.000087568
19	 19103	 19615	 371643	 2470594	 0.000030924	 0.000072409
20	 21975	 22487	 443530	 2914124	 0.000025995	 0.000059654
21	 26281	 26809	 533368	 3447492	 0.000021651	 0.000048933
22	 34465	 35489	 647948	 4095440	 0.000017121	 0.000040386
23	 41251	 42275	 785214	 4880654	 0.000014335	 0.000033482
24	 49463	 50487	 953142	 5833796	 0.000011866	 0.000027489
25	 61151	 62179	 1164622	 6998418	 0.000009811	 0.000022531
26	 78629	 79665	 1416212	 8414630	 0.000007641	 0.000018617
27	 91839	 92883	 1711430	 10126060	 0.000006358	 0.000015351
28	 111741	 113789	 2086117	 12212177	 0.000005269	 0.000012636
29	 140227	 142275	 2546900	 14759077	 0.000004274	 0.000010465


==> tp4_multimesh_s09.dat <==
iter	 intdofs	 totdofs	 cost_iter	 cumul_cost	 comperror2_union	 comperror3
1	 225	 289	 117912	 117912	 0.000661371	 0.000685197
2	 361	 425	 119562	 237474	 0.000409071	 0.000581470
3	 485	 549	 122177	 359651	 0.000322382	 0.000492424
4	 625	 689	 126092	 485743	 0.000255058	 0.000412377
5	 941	 1017	 131894	 617637	 0.000176685	 0.000344940
6	 1081	 1177	 138782	 756419	 0.000147310	 0.000287753
7	 1307	 1435	 148356	 904775	 0.000121890	 0.000238825
8	 1807	 1935	 160890	 1065665	 0.000094858	 0.000199645
9	 2159	 2287	 175288	 1240953	 0.000077005	 0.000165997
10	 2529	 2657	 194334	 1435287	 0.000067501	 0.000136846
11	 3645	 3797	 219783	 1655070	 0.000049994	 0.000113348
12	 4279	 4459	 248258	 1903328	 0.000039972	 0.000094366
13	 4983	 5239	 284822	 2188150	 0.000033642	 0.000077967
14	 6243	 6499	 331138	 2519288	 0.000027438	 0.000064416
15	 8235	 8491	 386000	 2905288	 0.000021032	 0.000053376
16	 9061	 9321	 451522	 3356810	 0.000018966	 0.000043778
17	 11133	 11417	 537594	 3894404	 0.000015939	 0.000035874
18	 16195	 16515	 645364	 4539768	 0.000011332	 0.000029775
19	 17945	 18333	 767178	 5306946	 0.000009681	 0.000024617
20	 21017	 21529	 922728	 6229674	 0.000008121	 0.000020232
21	 26759	 27271	 1113859	 7343533	 0.000006603	 0.000016687
22	 33427	 33939	 1334270	 8677803	 0.000005246	 0.000013798
23	 37493	 38021	 1605020	 10282823	 0.000004640	 0.000011307
24	 46849	 47433	 1959416	 12242239	 0.000003887	 0.000009242
25	 66411	 67063	 2391867	 14634106	 0.000002777	 0.000007677
26	 73941	 74965	 2893276	 17527382	 0.000002375	 0.000006339
27	 86029	 87053	 3508881	 21036263	 0.000001999	 0.000005203
28	 110467	 111491	 4272716	 25308979	 0.000001610	 0.000004280
29	 134419	 135447	 5149698	 30458677	 0.000001316	 0.000003543
30	 150965	 152033	 6232570	 36691247	 0.000001159	 0.000002901
31	 189907	 191071	 7650381	 44341628	 0.000000969	 0.000002370


==> tp4_single-mesh_s01.dat <==
iter	 intdofs	 totdofs	 cost_iter	 cumul_cost	 comperror1	 comperror2	 comperror3
1	 225	 289	 117912	 117912	 0.103352564	 0.100069901	 0.104942798
2	 284	 348	 141984	 259896	 0.084980724	 0.082101642	 0.087851989
3	 331	 399	 162792	 422688	 0.073974975	 0.071364150	 0.077713240
4	 395	 508	 207264	 629952	 0.071034011	 0.068563304	 0.074538395
5	 505	 625	 255000	 884952	 0.062407978	 0.060200691	 0.065710859
6	 651	 779	 317832	 1202784	 0.051532917	 0.049771427	 0.055642240
7	 845	 994	 405552	 1608336	 0.044886031	 0.043527794	 0.049049065
8	 1009	 1253	 511224	 2119560	 0.041013448	 0.039643099	 0.045087622
9	 1289	 1545	 630360	 2749920	 0.034712201	 0.033612429	 0.039112631
10	 1573	 1833	 747864	 3497784	 0.029078842	 0.028137231	 0.033789630
11	 1888	 2392	 975936	 4473720	 0.026974178	 0.026067321	 0.031402915
12	 2371	 2882	 1175856	 5649576	 0.023587098	 0.022821787	 0.028020682
13	 3054	 3566	 1454928	 7104504	 0.018415546	 0.017794463	 0.023162659
14	 3658	 4673	 1906584	 9011088	 0.017486543	 0.016908605	 0.021920900
15	 4705	 5721	 2334168	 11345256	 0.015403892	 0.014903254	 0.019684318
16	 6243	 7271	 2966568	 14311824	 0.012105641	 0.011706013	 0.016268276
17	 7527	 9385	 3829080	 18140904	 0.011156048	 0.010809879	 0.014804120
18	 9527	 11567	 4719336	 22860240	 0.009854106	 0.009545949	 0.013311509
19	 12387	 14435	 5889480	 28749720	 0.007761495	 0.007514583	 0.010996568
20	 15349	 18497	 7546776	 36296496	 0.006948557	 0.006740093	 0.009640680
21	 19104	 23192	 9462336	 45758832	 0.006259666	 0.006063416	 0.008783434
22	 24429	 28529	 11639832	 57398664	 0.005048813	 0.004889025	 0.007459327
23	 30945	 35149	 14340792	 71739456	 0.004355505	 0.004227527	 0.006280293
24	 37657	 45841	 18703128	 90442584	 0.004007653	 0.003882119	 0.005783307
25	 48141	 56333	 22983864	 113426448	 0.003366290	 0.003267720	 0.005066435
26	 58470	 66662	 27198096	 140624544	 0.002779407	 0.002696949	 0.004250142
27	 70622	 86998	 35495184	 176119728	 0.002584262	 0.002505656	 0.003828733
28	 90350	 106738	 43549104	 219668832	 0.002249813	 0.002184114	 0.003406947
29	 115839	 132227	 53948616	 273617448	 0.001759442	 0.001708016	 0.002786494
30	 138057	 170817	 69693336	 343310784	 0.001638579	 0.001590761	 0.002492181
31	 175231	 207991	 84860328	 428171112	 0.001445344	 0.001403750	 0.002230212
32	 229617	 262385	 107053080	 535224192	 0.001116565	 0.001084420	 0.001832991
33	 271609	 336300	 137210400	 672434592	 0.001034141	 0.001004818	 0.001632503
34	 347065	 412593	 168337944	 840772536	 0.000905058	 0.000879317	 0.001446551


==> tp4_single-mesh_s03.dat <==
iter	 intdofs	 totdofs	 cost_iter	 cumul_cost	 comperror1	 comperror2	 comperror3
1	 225	 289	 50864	 50864	 0.024148991	 0.022450527	 0.025314621
2	 277	 341	 60016	 110880	 0.019433681	 0.017955140	 0.021151338
3	 315	 379	 66704	 177584	 0.016645529	 0.015348990	 0.018678883
4	 387	 455	 80080	 257664	 0.013982265	 0.012836827	 0.016249178
5	 463	 531	 93456	 351120	 0.011848528	 0.010850600	 0.014218989
6	 537	 665	 117040	 468160	 0.011367498	 0.010547966	 0.013549651
7	 683	 811	 142736	 610896	 0.008974249	 0.008373502	 0.011442288
8	 902	 1030	 181280	 792176	 0.007374717	 0.006916845	 0.009703656
9	 1084	 1212	 213312	 1005488	 0.006045053	 0.005664353	 0.008143291
10	 1303	 1559	 274384	 1279872	 0.005714202	 0.005388580	 0.007591514
11	 1593	 1849	 325424	 1605296	 0.004666201	 0.004442373	 0.006514564
12	 2079	 2339	 411664	 2016960	 0.003767581	 0.003561761	 0.005280874
13	 2564	 2824	 497024	 2513984	 0.003067105	 0.002895845	 0.004403841
14	 3070	 3582	 630432	 3144416	 0.002807897	 0.002654359	 0.003922430
15	 3701	 4213	 741488	 3885904	 0.002308848	 0.002207140	 0.003387202
16	 4769	 5281	 929456	 4815360	 0.001879922	 0.001785362	 0.002778103
17	 5925	 6441	 1133616	 5948976	 0.001537601	 0.001457832	 0.002321484
18	 7161	 8185	 1440560	 7389536	 0.001405077	 0.001335928	 0.002070026
19	 8737	 9765	 1718640	 9108176	 0.001148147	 0.001102806	 0.001760051
20	 11134	 12162	 2140512	 11248688	 0.000941778	 0.000900910	 0.001461806
21	 13785	 14813	 2607088	 13855776	 0.000772114	 0.000738046	 0.001217325
22	 16469	 18517	 3258992	 17114768	 0.000696084	 0.000666261	 0.001077196
23	 20091	 22139	 3896464	 21011232	 0.000567595	 0.000549049	 0.000908611
24	 25706	 27754	 4884704	 25895936	 0.000458222	 0.000441306	 0.000745485
25	 31963	 34015	 5986640	 31882576	 0.000373097	 0.000358563	 0.000612981
26	 38368	 42464	 7473664	 39356240	 0.000334347	 0.000321227	 0.000539828
27	 46942	 51042	 8983392	 48339632	 0.000273680	 0.000265561	 0.000456604
28	 59565	 63665	 11205040	 59544672	 0.000219125	 0.000211996	 0.000373299
29	 73791	 79258	 13949408	 73494080	 0.000182500	 0.000176250	 0.000310605
30	 90905	 99097	 17441072	 90935152	 0.000156140	 0.000150946	 0.000264482
31	 112002	 120194	 21154144	 112089296	 0.000127516	 0.000124126	 0.000221324
32	 138356	 146548	 25792448	 137881744	 0.000103446	 0.000100316	 0.000182498
33	 170258	 186634	 32847584	 170729328	 0.000088563	 0.000085827	 0.000155325


==> tp4_single-mesh_s05.dat <==
iter	 intdofs	 totdofs	 cost_iter	 cumul_cost	 comperror1	 comperror2	 comperror3
1	 225	 289	 43061	 43061	 0.006364941	 0.005926753	 0.006836864
2	 267	 331	 49319	 92380	 0.005187976	 0.004779320	 0.005778488
3	 313	 377	 56173	 148553	 0.004389972	 0.004096189	 0.005053363
4	 389	 457	 68093	 216646	 0.003538800	 0.003305282	 0.004211282
5	 485	 553	 82397	 299043	 0.002926222	 0.002734086	 0.003560422
6	 622	 706	 105194	 404237	 0.002459541	 0.002307420	 0.003039066
7	 791	 919	 136931	 541168	 0.002087128	 0.001993822	 0.002601834
8	 1035	 1163	 173287	 714455	 0.001675891	 0.001604037	 0.002102501
9	 1271	 1399	 208451	 922906	 0.001358953	 0.001308026	 0.001750301
10	 1579	 1711	 254939	 1177845	 0.001093212	 0.001045863	 0.001416875
11	 1975	 2171	 323479	 1501324	 0.000912948	 0.000874387	 0.001189803
12	 2508	 2764	 411836	 1913160	 0.000761888	 0.000740447	 0.001004708
13	 3137	 3397	 506153	 2419313	 0.000609043	 0.000592111	 0.000815129
14	 3836	 4096	 610304	 3029617	 0.000491978	 0.000476825	 0.000663036
15	 4860	 5136	 765264	 3794881	 0.000399152	 0.000385466	 0.000545142
16	 6186	 6698	 998002	 4792883	 0.000334143	 0.000327119	 0.000461603
17	 7759	 8271	 1232379	 6025262	 0.000270319	 0.000263499	 0.000373847
18	 9433	 9945	 1481805	 7507067	 0.000216108	 0.000210979	 0.000300664
19	 11838	 12366	 1842534	 9349601	 0.000176453	 0.000171791	 0.000249638
20	 15023	 16047	 2391003	 11740604	 0.000146766	 0.000143446	 0.000209518
21	 18420	 19448	 2897752	 14638356	 0.000120337	 0.000118119	 0.000172201
22	 22797	 23825	 3549925	 18188281	 0.000097596	 0.000095965	 0.000140591
23	 28025	 29053	 4328897	 22517178	 0.000079704	 0.000078186	 0.000116445
24	 34691	 35735	 5324515	 27841693	 0.000064697	 0.000063307	 0.000094718
25	 42899	 44947	 6697103	 34538796	 0.000053941	 0.000053243	 0.000079652
26	 53699	 55747	 8306303	 42845099	 0.000043596	 0.000043017	 0.000064534
27	 65566	 67614	 10074486	 52919585	 0.000035527	 0.000035053	 0.000052870
28	 80792	 82844	 12343756	 65263341	 0.000028957	 0.000028522	 0.000043448
29	 101389	 105485	 15717265	 80980606	 0.000024049	 0.000023737	 0.000036703
30	 124962	 129058	 19229642	 100210248	 0.000019667	 0.000019446	 0.000030198


==> tp4_single-mesh_s07.dat <==
iter	 intdofs	 totdofs	 cost_iter	 cumul_cost	 comperror1	 comperror2	 comperror3
1	 225	 289	 50864	 50864	 0.001927922	 0.001854237	 0.002060896
2	 277	 341	 60016	 110880	 0.001531002	 0.001465103	 0.001688600
3	 357	 421	 74096	 184976	 0.001258513	 0.001221960	 0.001402828
4	 474	 541	 95216	 280192	 0.000995080	 0.000974876	 0.001123109
5	 571	 639	 112464	 392656	 0.000801591	 0.000780474	 0.000905226
6	 727	 809	 142384	 535040	 0.000653780	 0.000637005	 0.000749932
7	 963	 1083	 190608	 725648	 0.000539147	 0.000525067	 0.000630936
8	 1197	 1325	 233200	 958848	 0.000435572	 0.000425971	 0.000504334
9	 1491	 1619	 284944	 1243792	 0.000345264	 0.000340111	 0.000400617
10	 1838	 1966	 346016	 1589808	 0.000284846	 0.000280765	 0.000333741
11	 2277	 2421	 426096	 2015904	 0.000229632	 0.000225566	 0.000270870
12	 2831	 3047	 536272	 2552176	 0.000189582	 0.000186315	 0.000225626
13	 3607	 3863	 679888	 3232064	 0.000157392	 0.000155628	 0.000189996
14	 4525	 4781	 841456	 4073520	 0.000127673	 0.000126279	 0.000154460
15	 5409	 5669	 997744	 5071264	 0.000101956	 0.000100900	 0.000122246
16	 6571	 6839	 1203664	 6274928	 0.000083989	 0.000083029	 0.000101677
17	 8184	 8488	 1493888	 7768816	 0.000069066	 0.000068164	 0.000084501
18	 10174	 10686	 1880736	 9649552	 0.000056625	 0.000055882	 0.000069756
19	 12467	 12979	 2284304	 11933856	 0.000046556	 0.000046187	 0.000057571
20	 15611	 16123	 2837648	 14771504	 0.000038007	 0.000037790	 0.000046962
21	 19031	 19547	 3440272	 18211776	 0.000031080	 0.000030872	 0.000038649
22	 22790	 23326	 4105376	 22317152	 0.000025211	 0.000024995	 0.000031358
23	 28045	 28769	 5063344	 27380496	 0.000020913	 0.000020721	 0.000026317
24	 34812	 35836	 6307136	 33687632	 0.000017332	 0.000017218	 0.000021901
25	 42502	 43526	 7660576	 41348208	 0.000013991	 0.000013893	 0.000017695
26	 52017	 53045	 9335920	 50684128	 0.000011441	 0.000011388	 0.000014397
27	 64518	 65558	 11538208	 62222336	 0.000009484	 0.000009437	 0.000012123
28	 78751	 79827	 14049552	 76271888	 0.000007756	 0.000007708	 0.000009978
29	 94769	 96817	 17039792	 93311680	 0.000006359	 0.000006321	 0.000008205
30	 115561	 117609	 20699184	 114010864	 0.000005273	 0.000005248	 0.000006818
31	 142124	 144172	 25374272	 139385136	 0.000004329	 0.000004312	 0.000005554


==> tp4_single-mesh_s09.dat <==
iter	 intdofs	 totdofs	 cost_iter	 cumul_cost	 comperror1	 comperror2	 comperror3
1	 225	 289	 117912	 117912	 0.000667190	 0.000661371	 0.000685197
2	 290	 354	 144432	 262344	 0.000517551	 0.000512978	 0.000537900
3	 382	 446	 181968	 444312	 0.000425013	 0.000421971	 0.000441485
4	 456	 520	 212160	 656472	 0.000340553	 0.000337871	 0.000352139
5	 585	 649	 264792	 921264	 0.000276636	 0.000275452	 0.000286862
6	 773	 845	 344760	 1266024	 0.000227110	 0.000226122	 0.000236871
7	 954	 1030	 420240	 1686264	 0.000175845	 0.000174666	 0.000183897
8	 1165	 1285	 524280	 2210544	 0.000141158	 0.000140334	 0.000149195
9	 1485	 1613	 658104	 2868648	 0.000118126	 0.000117551	 0.000125006
10	 1851	 1979	 807432	 3676080	 0.000094842	 0.000094431	 0.000100121
11	 2217	 2345	 956760	 4632840	 0.000076270	 0.000076024	 0.000080011
12	 2877	 3025	 1234200	 5867040	 0.000064114	 0.000063914	 0.000067552
13	 3683	 3843	 1567944	 7434984	 0.000050872	 0.000050706	 0.000054180
14	 4303	 4507	 1838856	 9273840	 0.000040337	 0.000040181	 0.000043150
15	 5325	 5581	 2277048	 11550888	 0.000033314	 0.000033216	 0.000035731
16	 6723	 6979	 2847432	 14398320	 0.000027744	 0.000027679	 0.000029759
17	 7971	 8227	 3356616	 17754936	 0.000022067	 0.000022010	 0.000023529
18	 9817	 10089	 4116312	 21871248	 0.000018229	 0.000018180	 0.000019348
19	 12761	 13089	 5340312	 27211560	 0.000015262	 0.000015227	 0.000016322
20	 15627	 15983	 6521064	 33732624	 0.000012242	 0.000012209	 0.000013227
21	 18217	 18725	 7639800	 41372424	 0.000009773	 0.000009749	 0.000010614
22	 22528	 23040	 9400320	 50772744	 0.000008146	 0.000008134	 0.000008835
23	 27958	 28470	 11615760	 62388504	 0.000006720	 0.000006711	 0.000007248
24	 32865	 33377	 13617816	 76006320	 0.000005403	 0.000005393	 0.000005804
25	 40929	 41525	 16942200	 92948520	 0.000004507	 0.000004497	 0.000004844
26	 52649	 53369	 21774552	 114723072	 0.000003775	 0.000003769	 0.000004087
27	 63599	 64395	 26273160	 140996232	 0.000003050	 0.000003044	 0.000003334
28	 74026	 75050	 30620400	 171616632	 0.000002437	 0.000002433	 0.000002678
29	 91254	 92278	 37649424	 209266056	 0.000002034	 0.000002031	 0.000002222
30	 112721	 113757	 46412856	 255678912	 0.000001686	 0.000001684	 0.000001834
31	 132238	 133282	 54379056	 310057968	 0.000001357	 0.000001355	 0.000001471
32	 164601	 165845	 67664760	 377722728	 0.000001131	 0.000001129	 0.000001226
33	 210809	 212457	 86682456	 464405184	 0.000000951	 0.000000950	 0.000001039

